Constraining Photoionization Models With a Reprojected Optical Diagnostic Diagram

Optical diagnostic diagrams are powerful tools to separate different ionizing sources in galaxies. However, the model-constraining power of the most widely-used diagrams is very limited and challenging to visualize. In addition, there have always been classification inconsistencies between diagrams based on different line ratios, and ambiguities between regions purely ionized by active galactic nuclei (AGNs) and composite regions. We present a simple reprojection of the 3D line ratio space composed of [N II]$\lambda 6583$/H$\alpha$, [S II]$\lambda \lambda$6716, 6731/H$\alpha$, and [O III]$\lambda$ 5007/H$\beta$, which reveals its model-constraining power and removes the ambiguity for the true composite objects. It highlights the discrepancy between many theoretical models and the data loci. With this reprojection, we can put strong constraints on the photoionization models and the secondary nitrogen abundance prescription. We find that a single nitrogen prescription cannot fit both the star-forming locus and AGN locus simultaneously, with the latter requiring higher N/O ratios. The true composite regions stand separately from both models. We can compute the fractional AGN contributions for the composite regions, and define demarcations with specific upper limits on contamination from AGN or star formation. When the discrepancy about nitrogen prescriptions gets resolved in the future, it would also be possible to make robust metallicity measurements for composite regions and AGNs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
